Galaxy-Galaxy Strong Lensing with U-Net (GGSL-UNet). I. Extracting 2-Dimensional Information from Multi-Band Images in Ground and Space Observations

We present a novel deep learning method to separately extract the two-dimensional flux information of the foreground galaxy (deflector) and background system (source) of Galaxy-Galaxy Strong Lensing events using U-Net (GGSL-Unet for short). In particular, the segmentation of the source image is found to enhance the performance of the lens modeling, especially for ground-based images. By combining mock lens foreground+background components with real sky survey noise to train the GGSL-Unet, we show it can correctly model the input image noise and extract the lens signal. However, the most important result of this work is that the GGSL-UNet can accurately reconstruct real ground-based lensing systems from the Kilo Degree Survey (KiDS) in one second. We also test the GGSL-UNet on space-based (HST) lenses from BELLS GALLERY, and obtain comparable accuracy of standard lens modeling tools. Finally, we calculate the magnitudes from the reconstructed deflector and source images and use this to derive photometric redshifts (photo-z), with the photo-z of the deflector well consistent with spectroscopic ones. This first work, demonstrates the great potential of the generative network for lens finding, image denoising, source segmentation, and decomposing and modeling of strong lensing systems. For the upcoming ground- and space-based surveys, the GGSL-UNet can provide high-quality images as well as geometry and redshift information for precise lens modeling, in combination with classical MCMC modeling for best accuracy in the galaxy-galaxy strong lensing analysis.

==> kids_50lens_phot_cata.dat <==
 id  KiDS_ID                       RA          DEC          BPZ                 BPZ_MIN             BPZ_MAX             paper z                   SURVEY MAG_GAaP_u         MAGERR_GAaP_u        MAG_GAaP_g         MAGERR_GAaP_g         MAG_GAaP_r         MAGERR_GAaP_r         MAG_GAaP_i         MAGERR_GAaP_i        
  11  KiDSDR4-J154051.806+010640.91 235.21586   1.111366     0.0                 0.0                 0.0                 Li+20 0.20404496788978577 SDSS   21.359606          0.07570345           19.120014          0.004046384           17.819332          0.0010434311          17.34806           0.0017839719         
  16  KiDSDR4-J231242.301-332318.44 348.1762675 -33.38844127 0.59                0.55                0.62                bonus 0.54537             GAMA   22.739693          0.111665145          21.609087          0.0155439945          20.328691          0.006282371           19.49233           0.009004920999999999 
  26  KiDSDR4-J114329.639-014429.98 175.87355   -1.74164     0.2                 0.17                0.22                P+19  0.10604647547006607 SDSS   19.467665          0.008876008000000001 17.635642999999995 7.444096000000001E-4  16.615885000000002 3.2066042E-4          16.206842          8.5871853E-4         
  27  KiDSDR4-J125834.900-004241.11 194.645418  -0.711421    0.27                0.24                0.29                Li+20 0.19263297319412231 SDSS   20.617767          0.026919967000000003 18.891348          0.0021221554000000003 17.649103          8.850616999999998E-4  17.233704          0.0021671725         
  33  KiDSDR4-J133350.408+022145.21 203.4600275 2.362556353  0.0                 0.0                 0.0                 bonus 0.5686395764350891  BOSS   22.766834          0.14228612           21.484531          0.01555828            20.233944          0.005219617           19.375385          0.0076824073         
  34  KiDSDR4-J083933.372-014044.81 129.889052  -1.679115    0.62                0.58                0.64                Li+20 0.26996             GAMA   21.304493          0.057839524          19.792934          0.005397686999999999  18.190695          0.0018352814000000002 17.487059          0.0015425411         
  39  KiDSDR4-J145325.778-003331.75 223.357411  -0.558822    0.59                0.55                0.61                Li+20 0.43371             GAMA   22.550520000000002 0.14188081           21.395054000000002 0.019923367           19.974623          0.0065622325          19.313622          0.0137280505         
  41  KiDSDR4-J232940.260-340922.94 352.4177374 -34.15641107 0.71                0.68                0.73                bonus 0.38100001215934753 MUSE   21.857279000000002 0.057592127          21.121395          0.009827075           20.206518          0.005387441999999999  19.700056          0.0063507725         
  52  KiDSDR4-J135138.926+002839.99 207.912195  0.477777     0.47                0.42 0.54               Li+20 0.4607006013393402  BOSS   22.466818          0.11567212           21.459572          0.019295938000000002  19.951432999999998 0.0047934054999999995 19.23868           0.012023104          
  53  KiDSDR4-J231310.384-344646.65 348.293267  -34.779625   0.29                0.26                0.31                Li+20 0.27577             GAMA   20.752302          0.024218706          19.816866          0.0035724952000000007 18.924044          0.0025681225          18.54755           0.0073210485         
  61  KiDSDR4-J122856.856+023438.08 187.2369232 2.577215242  0.0                 0.0                 0.0                 bonus 0.49497947096824646 BOSS   23.5668            0.23953074           22.193907          0.03215673            20.590664          0.007287455999999999  19.805489          0.010247109          
  63  KiDSDR4-J090507.336-001029.85 136.28057   -0.17496     0.71                0.67                0.73                Li+20 0.4941961169242859  BOSS   22.334324          0.09763446           21.313623          0.01615348            20.132954          0.005578795           19.447325          0.005403373          
  69  KiDSDR4-J115110.395+025642.08 177.793313  2.945024     0.43                0.4                 0.45                Li+20 0.2754002809524536  SDSS   22.036825          0.14102636           19.979277          0.0058382875          18.484863          0.0019437878          17.965158          0.0030309684000000003
  70  KiDSDR4-J122456.016+005048.05 186.233401  0.846682     0.43                0.39                0.45                Li+20 0.23720000684261322 MUSE   21.281803          0.03851376           19.769848          0.0047187437          18.486902          0.0017762901          17.983946          0.0034451194         
  75  KiDSDR4-J121319.575+014736.02 183.3315343 1.793357276  0.27                0.24                0.29                bonus 0.19366799294948578 SDSS   21.372314000000006 0.06754318           19.355469          0.0037720709          18.084227          0.001479906           17.632421          0.0027843933         
  81  KiDSDR4-J224308.305-344213.02 340.784606  -34.703619   0.39                0.35                0.42                Li+20 0.2873              GAMA   22.071976          0.05905511           20.734360000000002 0.008666960999999999  19.544094          0.0028824206          19.098974          0.010020218000000001 
  83  KiDSDR4-J091113.492-000714.23 137.80622   -0.12062     0.37                0.34                0.4                 Li+20 0.3032575845718384  BOSS   22.268595          0.105729215          20.299152          0.008092225           18.774632          0.0020199905          18.257360000000002 0.007027419          
  84  KiDSDR4-J125254.610+004356.44 193.2275341 0.732351248  0.79  0.75  0.92  bonus 0.6489666104316711  BOSS   23.42212300000001  0.21101975           22.285201999999998 0.033720292           20.920858          0.010606558           19.863699          0.018002044          
  91  KiDSDR4-J141913.862+025635.41 214.807762  2.94317      0.36               0.32                0.39               Li+20 0.27791             GAMA   22.674183          0.12164301           20.831986999999998 0.012956457           19.32382           0.0031684549          18.799116          0.008193238          
  93  KiDSDR4-J123554.179+005550.41 188.97575   0.93067      0.44                0.4                 0.46 Li+20 0.4163518249988556  SDSS   22.98855           0.17913476           20.726955          0.009915936           19.097970999999998 0.0024748942999999997 18.5412            0.00425318           
  97  KiDSDR4-J120743.259-010355.44 181.9302711 -1.065388302 0.27                0.24                0.29                bonus 0.18005821108818054 SDSS   20.694397          0.026071696000000002 19.117233          0.0023674471          17.960531          9.1779075E-4          17.559034          0.0031722502000000002
  101 KiDSDR4-J145732.586-015917.43 224.3857772 -1.988129119 0.87  0.83  0.93  bonus 0.5256754755973816  BOSS   22.451801          0.11378506599999999  21.559725          0.026350963999999998  20.617914000000006 0.01508058            19.934085999999997 0.025897298          
  102 KiDSDR4-J153016.751+014929.63 232.5697967 1.824882999  0.0                 0.0                 0.0                 bonus 0.5060678720474243  BOSS   23.744675          0.274017             21.652910000000002 0.016600676           19.923037          0.0040109726          19.094357000000002 0.0075444765         
  103 KiDSDR4-J152427.915+003342.29 231.1163487 0.561771446  0.43                0.4                 0.45                bonus 0.32959070801734924 SDSS   22.648636          0.2285834            20.599268          0.012232733999999999  18.881195          0.0031688153000000003 18.313784          0.009044696          
  104 KiDSDR4-J144428.724-005142.16 221.1197031 -0.861724431 0.78                0.74                0.8                 bonus 0.575217604637146   BOSS   23.191744          0.20315747           22.063047          0.030269973           20.787895000000002 0.011927281000000001  19.973979999999997 0.015809065          
  105 KiDSDR4-J145106.393+011133.52 222.7766187 1.192684893  0.47                0.44                0.49                bonus 0.39117419719696045 SDSS   22.013088          0.09414674           20.549889999999998 0.009097902           18.919384          0.0030444384999999997 18.324054999999998 0.0047415104         
  106 KiDSDR4-J142017.823+005831.90 215.0741926 0.975558766  0.39                0.36                0.43                bonus 0.33000969886779785 SDSS   22.48032000000001  0.13263477           20.349192000000002 0.008883835999999999  18.713465          0.002025061           18.144748999999997 0.005481209          
  108 KiDSDR4-J124320.771-004517.77 190.8365678 -0.754921569 0.72                0.68               0.75                bonus 0.654079020023346   BOSS   24.240303          0.42139608           22.824305          0.052183367           21.217571          0.012245426           20.196807999999997 0.018478565          
  109 KiDSDR4-J150125.914-012928.41 225.3579559 -1.49117142  0.0                 0.0                 0.0                 bonus 0.16840459406375885 SDSS   19.820477          0.011318549499999999 18.578682          0.0014282464000000001 17.759182          7.569246000000001E-4  17.36788           0.0015645492000000002
  111 KiDSDR4-J141649.819+013822.23 214.2075788 1.639507694  0.58                0.54                0.6                 bonus 0.43373             GAMA   22.17807           0.07147732400000001  21.14114           0.012355557           19.691448          0.003986715300000001  19.076235          0.0067691663         
  112 KiDSDR4-J114654.718-021707.62 176.727916  -2.285430572 0.52  0.45 0.56              bonus 0.39725             GAMA   23.08196400000001  0.14950304           22.00675           0.028117394           20.595485999999998 0.01024795            20.098860000000002 0.018234478000000002 
  113 KiDSDR4-J230134.950-313235.55 345.3956431 -31.54320899 0.63                0.6                 0.66                bonus 0.36517             GAMA   21.80985           0.047222544000000005 20.827753          0.0080464985          19.655045          0.0038331589          19.197756          0.010219292          
  114 KiDSDR4-J115844.225+004916.71 179.6842141 0.821334504  0.31               0.28               0.33               bonus 0.24354             GAMA   22.210316          0.06141628           20.097542          0.0042026117          18.744339          0.00180909            18.292270000000002 0.0028455583000000003
  115 KiDSDR4-J134843.009-015644.59 207.17921   -1.94567     0.0                 0.0                 0.0                 P+19  0.32328280806541443 SDSS   23.376910000000002 0.22053869           20.980583          0.009399530500000001  19.38514           0.0033666240000000004 18.813604          0.006944522          
  117 KiDSDR4-J141728.099+015935.16 214.36708   1.99311      0.59                0.45              0.7                 P+19  0.40090858936309814 BOSS   22.451283          0.100349985          21.092261999999998 0.015085526           19.511513          0.0040823859999999995 18.911076          0.010564101999999999 
  119 KiDSDR4-J153712.361+012816.98 234.30153   1.47136      0.0                 0.0                 0.0                 P+19  0.21360546350479126 SDSS   21.35429           0.068516836          19.341074          0.0032012985999999998 17.968273          0.0014359279000000001 17.467522          0.002391065          
  121 KiDSDR4-J150426.640-014235.94 226.11102   -1.70997     0.0                 0.0                 0.0                 P+19  0.13895495235919952 SDSS   21.003656          0.034762587000000005 19.199135000000002 0.0034446635          18.078564          0.0011414062          17.61449           0.0025482754999999998
  124 KiDSDR4-J134147.322-015631.92 205.44713   -1.94214     0.0                 0.0                 0.0                 P+19  0.29054024815559387 SDSS   22.496206          0.11035618           20.233710000000002 0.007265245           18.747004          0.0022763328          18.175629999999998 0.0029593306         
  125 KiDSDR4-J144232.511+001730.68 220.63545   0.29188      0.32                0.29                0.35                P+19  0.20748242735862732 SDSS   20.62216           0.027773779          19.153126          0.0038265720000000003 17.963635999999994 0.0015169108999999999 17.485453          0.0024836522         
  126 KiDSDR4-J122241.320+020559.12 185.67223   2.09977      0.34                0.31                0.36                P+19  0.2286623865365982  SDSS   21.296505          0.041757524          19.366022          0.0028359540000000003 17.883955          0.0010031585          17.394243          0.0021946984         
  127 KiDSDR4-J142249.668-003311.70 215.70692   -0.55323     0.48                0.45                0.5                 P+19  0.45307180285453796 BOSS   23.207245          0.22630341           21.679958          0.02511669            19.85625           0.005923711           19.167742          0.007510655600000002 
  128 KiDSDR4-J122450.300-004215.16 186.20958   -0.70414     0.44                0.41                0.46                P+19  0.4030601382255554  SDSS   22.588724          0.12866114           20.669338          0.011330003           18.902826          0.00283307            18.275152          0.0052586583999999995
  129 KiDSDR4-J131959.364+020704.85 199.99738   2.11804      0.0                 0.0                 0.0                 P+19  0.21544545888900757 SDSS   21.38358           0.047862615          19.370491          0.0033126762          18.05411           0.0011022319999999999 17.596766          0.0020236685         
  134 KiDSDR4-J152231.646-004502.98 230.63187   -0.75082     0.40 0.36                0.48                P+19  0.49764421582221985 SDSS   24.300082999999997 1.0217803            21.78067           0.04059601            19.974857          0.009249845           19.137655          0.019619161          
  140 KiDSDR4-J121217.625+015308.19 183.07338   1.88558      0.46                0.43                0.48                P+19  0.381376177072525   SDSS   22.524765          0.12669168           20.710464          0.0105725145          19.004773999999998 0.0028814365999999996 18.409548          0.0049219285         
  141 KiDSDR4-J133459.471+001617.50 203.7478    0.27151      0.68               0.64                0.71  P+19  0.48362666368484497 BOSS   22.121744          0.11136596           21.004607999999998 0.01310795            19.661657          0.0042093815000000005 18.996069          0.011408493          
  142 KiDSDR4-J225400.131-344651.58 343.50052   -34.78101    0.52                0.48                0.54                P+19  0.39937             GAMA   22.335484          0.058654472          20.964664000000006 0.010154567           19.474792          0.0031129865          18.864716          0.0061633275         
  143 KiDSDR4-J232229.475-303836.11 350.62283   -30.6434     0.36                0.33                0.39                P+19  0.29925             GAMA   21.915155          0.06221608           20.046028          0.0050474759999999995 18.675749          0.0019001793          18.157660999999997 0.004373856          
  144 KiDSDR4-J115252.263+004733.11 178.21776   0.79257      0.43                0.38 0.48 P+19  0.46614             GAMA   23.509846          0.23712178           21.788427          0.03314197            20.152042          0.0073074744999999984 19.457186          0.012900733000000001 
  145 KiDSDR4-J113913.181-000009.43 174.8049    -0.00257     0.44                0.40 0.47 P+19  0.26364             GAMA   22.779053          0.19381393           21.03292           0.014839826           19.730970000000006 0.006821599300000001  19.220938          0.017442819          

